Binary quantization using Belief Propagation with decimation over factor graphs of LDGM codes

We propose a new algorithm for binary quantization based on the Belief Propagation algorithm with decimation over factor graphs of Low Density Generator Matrix (LDGM) codes. This algorithm, which we call Bias Propagation (BiP), can be considered as a special case of the Survey Propagation algorithm proposed for binary quantization by Wainwright et al. [8]. It achieves the same near-optimal rate-distortion performance with a substantially simpler framework and 10-100 times faster implementation. We thus challenge the widespread belief that binary quantization based on sparse linear codes cannot be solved by simple Belief Propagation algorithms. Finally, we give examples of suitably irregular LDGM codes that work with the BiP algorithm and show their performance.

==> results/dimension_lin_r0.5_q1_max_iter25_n100_26-Apr-2007_06-01-42.txt <==
1000       0.094022       12444.008185
2000       0.092213       10798.158288
3000       0.090790       11237.966105
4000       0.090652       10511.533531
5000       0.090119       10589.527241
6000       0.089797       10064.536154
7000       0.089853       9915.539014
8000       0.089962       9453.318938
9000       0.089841       9525.881126
10000       0.089711       9294.546349
20000       0.089032       8175.806192
30000       0.089237       7393.338013
40000       0.089171       6738.596456
50000       0.089131       6099.445102
75000       0.089086       4904.084811
100000       0.089017       3873.231767

